Open-Loop Stackelberg LQ Difference Games with Coupled-Affine Inequality Constraints: An Exact OCP--LCS/LCQP Reformulation

In this letter, we study finite-horizon linear-quadratic Stackelberg difference games with coupled-affine state-control inequality constraints. Under the stated assumptions, we show that generalized open-loop Stackelberg equilibria admit an exact reformulation as an optimal control problem subject to a discrete-time linear complementarity system. Eliminating the dynamic variables yields a large-scale linear complementarity quadratic program, together with an explicit recovery map for the follower strategy. This reformulation enables the numerical computation of these equilibria. We illustrate the proposed approach using a constrained network-flow game.

==> relay_test_analysis/T4_flows_v10.csv <==
stage,nash_v11,nash_v12,nash_v21,nash_v22,stack_v11,stack_v12,stack_v21,stack_v22
0,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
1,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
2,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
3,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
4,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
5,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
6,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
7,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
8,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
9,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
10,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
11,1.99999999999997,1.99999999999997,1.99999999999997,1.99999999999997,2,2,2,2
12,1.99999999999998,1.99999999999998,1.99999999999998,1.99999999999998,2,2,1.99025899174332,1.99025899174332
13,1.99999999999998,1.99999999999998,1.99999999999998,1.99999999999998,2,2,1.70905628210132,1.70905628210132
14,1.99999999999998,1.99999999999998,1.99999999999998,1.99999999999998,2,2,1.43530776753919,1.4353077675392
15,1.99999999999998,1.99999999999998,1.99999999999998,1.99999999999998,2,2,1.1677632830264,1.1677632830264
16,1.95641873652501,1.95641873652501,1.95641873652501,1.95641873652501,2,2,0.905144089553199,0.905144089553202
17,1.76897043168261,1.76897043168261,1.76897043168261,1.76897043168261,2,2,0.646133697802938,0.646133697802942
18,1.5928840717634,1.5928840717634,1.5928840717634,1.5928840717634,2,2,0.389367982357901,0.389367982357906
19,1.42664461754956,1.42664461754956,1.42664461754956,1.42664461754956,2,2,0.133424489783589,0.133424489783593
20,1.2687754537855,1.2687754537855,1.2687754537855,1.2687754537855,2,2,0,0
21,1.11782269210864,1.11782269210864,1.11782269210864,1.11782269210864,2,2,0,0
22,0.972338920541339,0.972338920541339,0.972338920541339,0.972338920541339,2,2,0,0
23,0.83086617540948,0.83086617540948,0.83086617540948,0.83086617540948,1.97201269986395,1.97201269986395,0,0
24,0.691917890425966,0.691917890425966,0.691917890425966,0.691917890425966,1.85999892082258,1.85999892082258,0,0
25,0.553959552494584,0.553959552494584,0.553959552494584,0.553959552494584,1.75324967325133,1.75324967325133,0,0
26,0.415387764036581,0.415387764036581,0.415387764036581,0.415387764036581,1.65140154226848,1.65140154226848,0,0
27,0.274507376720634,0.274507376720635,0.274507376720634,0.274507376720635,1.55410139259277,1.55410139259277,0,0
28,0.129506320695913,0.129506320695913,0.129506320695913,0.129506320695913,1.46100479076336,1.46100479076336,0,0
29,0,0,0,0,1.37177439652963,1.37177439652963,0,0


==> relay_test_analysis/T4_flows_v3.csv <==
stage,nash_v11,nash_v12,nash_v21,nash_v22,stack_v11,stack_v12,stack_v21,stack_v22
0,1.5,2.5,1.5,2.5,1.73799046787883,2.26200953212117,0,2.73799046787883
1,1.5,2.5,1.5,2.5,1.66941446390767,2.33058553609233,0,2.66941446390767
2,1.35187918106374,2.5,1.35187918106374,2.5,1.60223743996133,2.39776256003867,0,2.60223743996133
3,1.19735853023986,2.5,1.19735853023986,2.5,1.53633149549559,2.46366850450441,0,2.53633149549559
4,1.04907351594603,2.5,1.04907351594603,2.5,1.47156581159709,2.52843418840291,0,2.47156581159709
5,0.905572909407023,2.5,0.905572909407023,2.5,1.40780610492819,2.59219389507181,0,2.40780610492819
6,0.765386514278853,2.5,0.765386514278853,2.5,1.34491404253887,2.65508595746113,0,2.34491404253887
7,0.627006525999491,2.5,0.627006525999491,2.5,1.28274661373037,2.71725338626963,0,2.28274661373037
8,0.488867458754263,2.5,0.488867458754263,2.5,1.05030509836073,2.94969490163927,0,2.05030509836073
9,0.349324323790654,2.5,0.349324323790654,2.5,1,3,0,1.73032115616919
10,0.206628705188131,2.5,0.206628705188131,2.5,1,3,0,1.42187788079932
11,0.0589023353319442,2.36916648653308,0.0589023353319442,2.36916648653308,1.00772666575271,2.99227333424729,0,1.12373201611584
12,0,2.1543947205048,0,2.1543947205048,0.945840103313953,2.87444558184661,0,0.834590295919607
13,0,1.95417191396319,0,1.95417191396319,0.820067694385795,2.70561355793843,0,0.552484805716489
14,0,1.76686112793958,0,1.76686112793958,0.692596091154049,2.54567790956465,0,0.275080248316189
15,0,1.59089421302895,0,1.59089421302895,0.562571032720188,2.39152321189165,0,0
16,0,1.42475661210043,0,1.42475661210043,0.42907797635455,2.24218383777184,0,0
17,0,1.26697200625771,0,1.26697200625771,0.291133437512006,2.09843759961972,0,0
18,0,1.116086611551,0,1.116086611551,0.147675460408083,1.95971639558363,0,0
19,0,0.970652919619383,0,0.970652919619383,0,1.82545237391914,0,0
20,0,0.829212657884696,0,0.829212657884696,0,1.69507453904213,0,0
21,0,0.6902787237428,0,0.6902787237428,0,1.56800516009007,0,0
22,0,0.552315821962559,0,0.552315821962559,0,1.44365595004844,0,0
23,0,0.413719504689015,0,0.413719504689015,0,1.32142398044174,0,0
24,0,0.272793278457342,0,0.272793278457342,0,1.20068729315946,0,0
25,0,0.12772340176549,0,0.12772340176549,0,1.08080016714758,0,0
26,0,0,0,0,0,0.96108799340113,0,0
27,0,0,0,0,0,0.840841706891585,0,0
28,0,0,0,0,0,0.719311718701835,0,0
29,0,0,0,0,0,0.595701285656414,0,0


==> relay_test_analysis/T4_summary.csv <==
x0_relay1,x0_relay2,leader_advantage,follower_loss,total_flow_nash,total_flow_stack,share1_nash,share2_nash,share1_stack,share2_stack,route1_N1_nash,route2_N1_nash,route1_N1_stack,route2_N1_stack,capture1_N1_nash,capture2_N1_nash,capture1_N1_stack,capture2_N1_stack,route1_N2_nash,route2_N2_nash,route1_N2_stack,route2_N2_stack,capture1_N2_nash,capture2_N2_nash,capture1_N2_stack,capture2_N2_stack
2,10,164.083509667601,307.133408344627,99.9999999998667,100,0.5,0.5,0.75421258138237,0.24578741861763,0.0999999999998429,0.0999999999998429,0.13258861290369,0,0.5,0.5,1,0,0.900000000000157,0.900000000000157,0.86741138709631,1,0.5,0.5,0.726902868202633,0.273097131797367
3,10,188.701367428125,388.605457784272,110,110,0.5,0.5,0.745078200532406,0.254921799467594,0.181818181818182,0.181818181818182,0.244025636085261,0,0.5,0.5,1,0,0.818181818181818,0.818181818181818,0.755974363914739,1,0.5,0.5,0.68842891176183,0.31157108823817
4,10,177.125974822193,425.208443520897,119.999999999852,120,0.5,0.5,0.725986521885048,0.274013478114952,0.24999999999988,0.24999999999988,0.330692259651871,0.0362094473209395,0.5,0.5,0.960312493595877,0.0396875064041231,0.75000000000012,0.75000000000012,0.669307740348129,0.963790552679061,0.5,0.5,0.647877864648105,0.352122135351895
5,10,164.216902348044,403.325547203136,130.000000001108,130,0.5,0.5,0.708050552081608,0.291949447918392,0.307692307693241,0.307692307693241,0.383554446044485,0.123707616762646,0.5,0.5,0.882621796144248,0.117378203855752,0.692307692306759,0.692307692306759,0.616445553955515,0.876292383237354,0.5,0.5,0.630463332498213,0.369536667501787
6,10,153.810878362023,380.553706994008,139.999999996666,140,0.5,0.5,0.691480005589215,0.308519994410785,0.35714285715183,0.35714285715183,0.435821142616452,0.180802709779202,0.5,0.5,0.843812497170504,0.156187502829495,0.64285714284817,0.64285714284817,0.564178857383547,0.819197290220798,0.5,0.5,0.60685084359961,0.39314915640039
7,10,143.544239161451,372.581981744783,150.000000002824,150,0.5,0.5,0.688285105348555,0.311714894651445,0.400000000001434,0.400000000001434,0.477377938000637,0.229144891302115,0.5,0.5,0.821430310869611,0.178569689130389,0.599999999998566,0.599999999998566,0.522622061999363,0.770855108697885,0.5,0.5,0.599521635001185,0.400478364998815
8,10,126.003907126417,303.038347422713,160.000000000013,159.999999999999,0.5,0.5,0.670587878465454,0.329412121534546,0.437500000000004,0.437500000000004,0.486924617489987,0.336885762636246,0.5,0.5,0.746344562777626,0.253655437222374,0.562499999999996,0.562499999999996,0.513075382510013,0.663114237363754,0.5,0.5,0.61166601288932,0.38833398711068
9,10,111.354189338195,261.397525700138,170.000000000257,170,0.5,0.5,0.656721175405743,0.343278824594257,0.470588235294162,0.470588235294162,0.496678265472948,0.420675819910894,0.5,0.5,0.693130660387246,0.306869339612754,0.529411764705838,0.529411764705838,0.503321734527052,0.579324180089106,0.5,0.5,0.624357188755518,0.375642811244482
10,10,99.2194697941454,222.219436535831,180.000000014955,180,0.5,0.5,0.640261593512135,0.359738406487865,0.5,0.5,0.5,0.5,0.5,0.5,0.640261593512135,0.359738406487865,0.5,0.5,0.5,0.5,0.5,0.5,0.640261593512135,0.359738406487866
11,10,87.8829715818729,199.033294870945,189.999999995453,190,0.5,0.5,0.626774072924922,0.373225927075078,0.526315789474314,0.526315789474314,0.503100041338215,0.565302976481032,0.5,0.5,0.599127117796675,0.400872882203325,0.473684210525686,0.473684210525686,0.496899958661785,0.434697023518968,0.5,0.5,0.657492911956307,0.342507088043693
12,10,76.0323318178721,157.879495692759,199.999999926011,200,0.5,0.5,0.6,0.4,0.550000000018497,0.550000000018497,0.5030924108997,0.620361383650451,0.5,0.5,0.548828084617854,0.451171915382146,0.449999999981502,0.449999999981502,0.4969075891003,0.379638616349549,0.5,0.5,0.662543452133734,0.337456547866266
13,10,63.059709643273,124.603034959031,209.999999807136,210,0.5,0.5,0.571428571428571,0.428571428571429,0.571428571494171,0.571428571494171,0.503378535623905,0.662161952501461,0.5,0.5,0.503378535623904,0.496621464376096,0.428571428505829,0.428571428505829,0.496621464376095,0.337838047498539,0.5,0.5,0.66216195250146,0.33783804749854
14,10,53.759728134904,114.342412505127,219.999999993792,220,0.5,0.5,0.545454545454546,0.454545454545454,0.590909090911656,0.590909090911656,0.500062836977446,0.699924595627064,0.5,0.5,0.461596464902258,0.538403535097742,0.409090909088344,0.409090909088344,0.499937163022554,0.300075404372936,0.5,0.5,0.666582884030071,0.333417115969928
15,10,45.3950442662726,112.087086329007,229.999998883183,230,0.5,0.5,0.521739130434782,0.478260869565218,0.608695652701709,0.608695652701709,0.499912529128314,0.727368150041839,0.5,0.5,0.428496453538555,0.571503546461445,0.391304347298291,0.391304347298291,0.500087470871686,0.272631849958161,0.5,0.5,0.666783294495581,0.333216705504419
16,10,39.0907605179809,116.450141053157,239.999987276699,239.653197819955,0.5,0.5,0.500723550078195,0.499276449921805,0.625000006574869,0.625000006574869,0.501020404009951,0.74825203981159,0.5,0.5,0.401745163865634,0.598254836134366,0.374999993425131,0.374999993425131,0.498979595990049,0.25174796018841,0.5,0.5,0.665306127986732,0.334693872013268
17,10,39.2679935315127,117.804253679898,239.999996563514,240,0.5,0.5,0.5,0.5,0.625000008947974,0.625000008947974,0.5,0.75,0.5,0.5,0.4,0.6,0.374999991052026,0.374999991052026,0.5,0.25,0.5,0.5,0.666666666666667,0.333333333333333
18,10,39.2680315958796,117.804215615533,239.999998649183,240,0.5,0.5,0.5,0.5,0.625000003517277,0.625000003517277,0.5,0.75,0.5,0.5,0.4,0.6,0.374999996482723,0.374999996482723,0.5,0.25,0.5,0.5,0.666666666666667,0.333333333333333

